Enhancing Automatically Discovered Multi-level Acoustic Patterns Considering Context Consistency With Applications in Spoken Term Detection

This paper presents a novel approach for enhancing the multiple sets of acoustic patterns automatically discovered from a given corpus. In a previous work it was proposed that different HMM configurations (number of states per model, number of distinct models) for the acoustic patterns form a two-dimensional space. Multiple sets of acoustic patterns automatically discovered with the HMM configurations properly located on different points over this two-dimensional space were shown to be complementary to one another, jointly capturing the characteristics of the given corpus. By representing the given corpus as sequences of acoustic patterns on different HMM sets, the pattern indices in these sequences can be relabeled considering the context consistency across the different sequences. Good improvements were observed in preliminary experiments of pattern spoken term detection (STD) performed on both TIMIT and Mandarin Broadcast News with such enhanced patterns.

==> blog.txt <==
  & 50      &  100     &  200    & 300\\
3 & 0.0462  &  0.0384  &  0.0311 &  0.0379  \\
5 & 0.0617  &  0.0421  &  0.0326 &  0.0351  \\
7 & 0.0404  &  0.0483  &  0.0457 &  0.0299  \\
9 & 0.0356  &  0.0550  &  0.0343 &  0.0537  \\
11& 0.0355  &  0.0564  &  0.0558 &  0.0373  \\

  & 50      &  100     &  200    & 300\\ 
3 & 0.0575  &  0.0395  &  0.0478 &  0.0396  \\
5 & 0.0595  &  0.0429  &  0.0526 &  0.0375  \\
7 & 0.0532  &  0.0449  &  0.0516 &  0.0407  \\
9 & 0.0496  &  0.0532  &  0.0424 &  0.0552  \\
11& 0.0633  &  0.0494  &  0.0513 &  0.0380  \\

  & 50      &  100     &  200    & 300\\
3 & 0.0810  &  0.0558  &  0.0642 &  0.0503  \\
5 & 0.0482  &  0.0702  &  0.0642 &  0.0422  \\
7 & 0.0413  &  0.0563  &  0.0460 &  0.0378  \\
9 & 0.0440  &  0.0481  &  0.0366 &  0.0519  \\
11& 0.0463  &  0.0485  &  0.0515 &  0.0322  \\

  & 50      &  100     &  200    & 300\\            
3 & 0.0586  &  0.0391  &  0.0509 &  0.0371  \\
5 & 0.0607  &  0.0438  &  0.0621 &  0.0423  \\
7 & 0.0511  &  0.0509  &  0.0593 &  0.0426  \\
9 & 0.0546  &  0.0578  &  0.0461 &  0.0538  \\
11& 0.0654  &  0.0511  &  0.0518 &  0.0415  \\

  & 50      &  100     &  200    & 300\\
3 & 0.0713  &  0.0603  &  0.0664 &  0.0577  \\
5 & 0.0718  &  0.0621  &  0.0708 &  0.0526  \\
7 & 0.0550  &  0.0581  &  0.0614 &  0.0460  \\
9 & 0.0588  &  0.0678  &  0.0446 &  0.0583  \\
11& 0.0675  &  0.0583  &  0.0721 &  0.0388  \\


==> refs.txt <==

@inproceedings{hazen2009query,
  title={Query-by-example spoken term detection using phonetic posteriorgram templates},
  author={Hazen, Timothy J and Shen, Wade and White, Christopher},
  booktitle={Automatic Speech Recognition \& Understanding, 2009. ASRU 2009. IEEE Workshop on},
  pages={421--426},
  year={2009},
  organization={IEEE}
}


==> table.txt <==
    TABLE(1,1).map TABLE(1,2).map TABLE(1,3).map TABLE(1,1).pa5 TABLE(1,2).pa5 TABLE(1,3).pa5 TABLE(1,1).pa10 TABLE(1,2).pa10 TABLE(1,3).pa10; ...
    TABLE(5,1).map TABLE(5,2).map TABLE(5,3).map TABLE(5,1).pa5 TABLE(5,2).pa5 TABLE(5,3).pa5 TABLE(5,1).pa10 TABLE(5,2).pa10 TABLE(5,3).pa10; ...
    TABLE(2,1).map TABLE(2,2).map TABLE(2,3).map TABLE(2,1).pa5 TABLE(2,2).pa5 TABLE(2,3).pa5 TABLE(2,1).pa10 TABLE(2,2).pa10 TABLE(2,3).pa10; ...
    TABLE(4,1).map TABLE(4,2).map TABLE(4,3).map TABLE(4,1).pa5 TABLE(4,2).pa5 TABLE(4,3).pa5 TABLE(4,1).pa10 TABLE(4,2).pa10 TABLE(4,3).pa10; ...
    TABLE(3,1).map TABLE(3,2).map TABLE(3,3).map TABLE(3,1).pa5 TABLE(3,2).pa5 TABLE(3,3).pa5 TABLE(3,1).pa10 TABLE(3,2).pa10 TABLE(3,3).pa10; ...

	\hline
method&	setA & setB & set(A+B)\\	
	\hline
baseline&	0.1016 & 0.0671 & 0.0843\\
	\hline
all&    0.2062 & 0.1182 & 0.1622\\
	\hline
devset&    0.2588 & 0.1266 &  ---\\
	\hline
blind&    0.2632 & 0.1074 & 0.1853\\
	\hline
oracle&    0.3560 & 0.2224 & 0.2709\\
	\hline
